Observation of the baryonic decay $\bar{B}^0 \to \Lambda^+_c \bar{p} K^- K^+$

We report the observation of the baryonic decay $\bar{B}^0 \to \Lambda^+_c \bar{p} K^- K^+$ using a data sample of $471 \times 10^6$ $B\bar{B}$ pairs produced in $e^+e^-$ annihilations at $\sqrt{s}=10.58 \mathrm{\,GeV}$. This data sample was recorded with the $BABAR$ detector at the PEP-II storage ring at SLAC. We find ${\cal B}\left(\bar{B}^0 \to \Lambda^+_c \bar{p} K^- K^+ \right) = \left(2.5 \pm 0.4_{(\text{stat})} \pm 0.2_{(\text{syst})}\pm 0.6_{{\cal B}\left(\Lambda^+_c\right)} \right) \times 10^{-5}$, where the uncertainties are statistical, systematic, and due to the uncertainty of the $\Lambda^+_c \to p K^- \pi^+$ branching fraction, respectively. The result has a significance corresponding to 5.0 standard deviations, including all uncertainties. For the resonant decay $\bar{B}^0 \to \Lambda^+_c \bar{p} \phi$, we determine the upper limit ${\cal B}\left(\bar{B}^0 \to \Lambda^+_c \bar{p} \phi \right) <1.2 \times 10^{-5}$ at $90\%$ confidence level.

==> description.txt <==
\\
Title: Observation of the baryonic decay B0bar --> Lambda_c+ pbar K- K+
Authors: The BABAR Collaboration, J. P. Lees et al.
Comments: 7 pages, 5 pdf figures, submitted to Physical Review D - Rapid Communications
Report-no: BABAR-PUB-14/004, SLAC-PUB-16118
\\
We report the observation of the baryonic decay B0bar --> Lambda_c+ pbar K- K+ 
using a data sample of 471 x 10^6 BBbar pairs produced in e+e- annihilations 
at sqrt{s}=10.58 GeV. This data sample was recorded with the BABAR detector 
at the PEP-II storage ring at SLAC. We find 
BR(B0bar --> Lambda_c+ pbar K- K+) = (2.5 +/- 0.4(stat) +/- 0.2(syst) +/- 0.6_(BR(Lambda_c+))) x 10^-5, 
where the uncertainties are statistical, systematic, and due to the uncertainty of 
the Lambda_c+ --> p K- pi+ branching fraction, respectively. The result has a significance 
corresponding to 5.0 standard deviations, including all uncertainties.
For the resonant decay B0bar --> Lambda_c+ pbar phi, we determine the upper limit 
BR(B0bar --> Lambda_c+ pbar phi) < 1.2 x 10^-5 at 90% confidence level.

